Search for new phenomena in the WW to l nu l' nu' final state in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

This Letter reports a search for a heavy particle that decays to WW using events produced in pp collisions at sqrt(s) = 7 TeV. The data were recorded in 2011 by the ATLAS detector and correspond to an integrated luminosity of 4.7 fb-1. WW to l nu l' nu'(l, l' = e or mu) final states are considered and the distribution of the transverse mass of the WW candidates is found to be consistent with Standard Model expectations. Upper limits on the production cross section times branching ratio into W boson pairs are set for Randall-Sundrum and bulk Randall-Sundrum gravitons, which result in observed 95% CL lower limits on the masses of the two particles of 1.23 TeV and 0.84 TeV, respectively.

==> Info.txt <==

Title: 
Search for new phenomena in the WW to l nu l' nu' final state in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector


Abstract: 
This Letter reports a search for a heavy particle that decays to WW  using events produced in pp collisions at 
sqrt(s)=7 TeV. The data were recorded in 2011 by the ATLAS detector  
and correspond to an integrated luminosity of 4.7 fb-1. 
WW to l nu l' nu'(l, l' = e or mu)  final states are considered
and the distribution of the transverse mass of the WW candidates is
found to be consistent with Standard Model expectations. 
Upper limits on the production cross section times branching ratio
into W boson pairs are set for Randall-Sundrum and bulk
Randall-Sundrum gravitons, which result in observed 95% CL lower
limits on the masses of the two particles of 1.23 TeV and 0.84 TeV, respectively.


Comment: 
9 pages plus author list (22 pages total), 2 figures, 3 tables, submitted to <PLB> 

